Analysing Deep Learning-Spectral Envelope Prediction Methods for Singing Synthesis

We conduct an investigation on various hyper-parameters regarding neural networks used to generate spectral envelopes for singing synthesis. Two perceptive tests, where the first compares two models directly and the other ranks models with a mean opinion score, are performed. With these tests we show that when learning to predict spectral envelopes, 2d-convolutions are superior over previously proposed 1d-convolutions and that predicting multiple frames in an iterated fashion during training is superior over injecting noise to the input data. An experimental investigation whether learning to predict a probability distribution vs.\ single samples was performed but turned out to be inconclusive. A network architecture is proposed that incorporates the improvements which we found to be useful and we show in our experiments that this network produces better results than other stat-of-the-art methods.

==> architecture_2.tikz <==
\begin{tikzpicture}[node distance=3cm, auto, >=latex']
  \node[input] (env_in) {Previous \\ Spectral \\ Envelopes};
  \node[function, right of=env_in] (z-1) {$z^{-1}$};
  \node[layer, left of=env_in] (env_conv) {Dilated conv. \\ $2 \times 1$};
  \node[left of=env_conv] (a) {};
  \node[merge, above of=a, node distance=2cm] (concatenate) {Concat.};

  \node[layer, left of=concatenate] (f0_conv)  {Dilated conv. \\ $2 \times 1$};
  \node[function, left of=f0_conv] (f0_emb) {Embedding};
  \node[input, left of=f0_emb] (f0_in) {$f_0$-curve};

  \node[input, above of=f0_in, node distance=2cm] (phn_in) {Phoneme \\ sequence};
  \node[input, below of=f0_in, node distance=2cm] (loud_in) {loudness-curve};

  \node[layer, above of=f0_conv, node distance=2cm] (phn_conv) {Dilated conv. \\ $2 \times 1$};

  \node[layer, below of=f0_conv, node distance=2cm] (loud_conv) {Dilated conv. \\ $2 \times 1$};

  \node[function, left of=phn_conv] (phn_emb) {Embedding};
  \node[function, left of=loud_conv] (loud_emb) {Embedding};

  \node[layer, right of=concatenate] (out_conv) {DenseNet \\ Dilated conv. \\ $1 \times 2$};
  \node[merge, right of=out_conv] (add) {$+$};

  \node[fill, right of=add] (b) {};
  \node[input, right of=b] (env_out) {Current \\ Spectral \\ Envelopes};

  \node[above of=env_in, node distance=2cm] (s_0) {};

  \draw[->, thick] (env_in) -- (env_conv);
  \draw[->, thick] (env_conv) -- (a) -- (concatenate);
  \draw[->, thick] (phn_in) -- (phn_emb);
  \draw[->, thick] (phn_emb) -- (phn_conv);
  \draw[->, thick] (phn_conv) -- (concatenate);
  \draw[->, thick] (f0_in) -- (f0_emb);
  \draw[->, thick] (f0_emb) -- (f0_conv);
  \draw[->, thick] (f0_conv) -- (concatenate);
  \draw[->, thick] (loud_in) -- (loud_emb);
  \draw[->, thick] (loud_emb) -- (loud_conv);
  \draw[->, thick] (loud_conv) -- (concatenate);

  \draw[->, thick] (concatenate) -- (out_conv);
  \draw[->, thick] (out_conv) -- (add);
  \draw[->, thick] (add) -- (b);
  \draw[->, thick] (b) -- (env_out);

  \draw[->, thick] (env_in) -- (add);

  \draw[->, thick] (b) -- (z-1);
  \draw[->, thick] (z-1) -- (env_in);

  \node[layer, on grid, below left=-.2cm and -.2cm of f0_conv, label={$3 \times$}]
    (f0_conv_0) {Dilated conv. \\ $2 \times 1$};
  \node[layer, on grid, below left=.1cm and .1cm of f0_conv_0] (f0_conv_1) {Dilated conv. \\ $2 \times 1$};
  \node[layer, on grid, below left=.1cm and .1cm of f0_conv_1] (f0_conv_2) {Dilated conv. \\ $2 \times 1$};

  \node[layer, on grid, below left=-.2cm and -.2cm of phn_conv, label={$6 \times$}]
    (phn_conv_0) {Dilated conv. \\ $2 \times 1$};
  \node[layer, on grid, below left=.1cm and .1cm of phn_conv_0] (phn_conv_1) {Dilated conv. \\ $2 \times 1$};
  \node[layer, on grid, below left=.1cm and .1cm of phn_conv_1] (phn_conv_2) {Dilated conv. \\ $2 \times 1$};

  \node[layer, on grid, below left=-.2cm and -.2cm of loud_conv, label={$3 \times$}]
    (loud_conv_0) {Dilated conv. \\ $2 \times 1$};
  \node[layer, on grid, below left=.1cm and .1cm of loud_conv_0] (loud_conv_1) {Dilated conv. \\ $2 \times 1$};
  \node[layer, on grid, below left=.1cm and .1cm of loud_conv_1] (loud_conv_2) {Dilated conv. \\ $2 \times 1$};

  \node[layer, on grid, below left=-.0cm and -.0cm of env_conv, label={$4 \times$}]
    (env_conv_0) {Dilated conv. \\ $2 \times 1$};
  \node[layer, on grid, below left=.1cm and .1cm of env_conv_0] (env_conv_1) {Dilated conv. \\ $2 \times 1$};
  \node[layer, on grid, below left=.1cm and .1cm of env_conv_1] (env_conv_2) {Dilated conv. \\ $2 \times 1$};

  \node[layer, on grid, below left=-.2cm and -.2cm of out_conv, label={$3 \times 4 \times$}] 
    (out_conv_0) {DenseNet \\ Dilated conv. \\ $2 \times 1$};
  \node[layer, on grid, below left=.1cm and .1cm of out_conv_0] (out_conv_1) {DenseNet \\ Dilated conv. \\ $1 \times 2$};
  \node[layer, on grid, below left=.1cm and .1cm of out_conv_1] (out_conv_2) {DenseNet \\ Dilated conv. \\ $1 \times 2$};
\end{tikzpicture}

